Quantization Effects on Neural Networks Perception: How would quantization change the perceptual field of vision models?

Neural network quantization is a critical technique for deploying models on resource-limited devices. Despite its widespread use, the impact of quantization on model perceptual fields, particularly in relation to class activation maps (CAMs), remains underexplored. This study investigates how quantization influences the spatial recognition abilities of vision models by examining the alignment between CAMs and visual salient objects maps across various architectures. Utilizing a dataset of 10,000 images from ImageNet, we conduct a comprehensive evaluation of six diverse CNN architectures: VGG16, ResNet50, EfficientNet, MobileNet, SqueezeNet, and DenseNet. Through the systematic application of quantization techniques, we identify subtle changes in CAMs and their alignment with Salient object maps. Our results demonstrate the differing sensitivities of these architectures to quantization and highlight its implications for model performance and interpretability in real-world applications. This work primarily contributes to a deeper understanding of neural network quantization, offering insights essential for deploying efficient and interpretable models in practical settings.

==> res.txt <==
resnet50_float32
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.00000    

0 & 9997.000000 \\
mean & 0.455599 & 0.260337 & 1.091189 & 1.000000 & 1.000000 & -0.000000 \\
std & 0.089368 & 0.184391 & 0.374676 & 0.000000 & 0.000000 & 0.000000 \\
min & 0.090672 & -0.234799 & 0.279096 & 1.000000 & 1.000000 & -0.000000 \\
25% & 0.396811 & 0.123936 & 0.825561 & 1.000000 & 1.000000 & -0.000000 \\
50% & 0.459968 & 0.261616 & 1.035781 & 1.000000 & 1.000000 & -0.000000 \\
75% & 0.519247 & 0.394796 & 1.288935 & 1.000000 & 1.000000 & -0.000000 \\
max & 0.721180 & 0.846758 & 3.993297 & 1.000000 & 1.000000 & -0.000000 \\
\bottomrule
\end{tabular}




resnet50_int16
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 5241.000000 & 5241.000000 & 9997.000000 & 5241.000000 & 5241.000000 \\
mean & 0.717291 & 0.255931 & 1.065512 & 0.964251 & 0.939751 & 0.045401 \\
std & 0.276366 & 0.180664 & 0.344874 & 0.068545 & 0.168651 & 0.125921 \\
min & 0.123923 & -0.281611 & 0.270377 & 0.429855 & -0.165022 & 0.000086 \\
25% & 0.458807 & 0.120962 & 0.817899 & 0.955856 & 0.972666 & 0.003084 \\
50% & 0.599034 & 0.253944 & 1.024628 & 0.986642 & 0.990444 & 0.008047 \\
75% & 1.000000 & 0.386565 & 1.254674 & 1.000000 & 0.996484 & 0.022623 \\
max & 1.000000 & 0.769380 & 3.083500 & 1.000000 & 0.999924 & 1.124582 \\
\bottomrule
\end{tabular}




resnet50_int8
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 6253.000000 & 6253.000000 & 9997.000000 & 6253.000000 & 6253.000000 \\
mean & 0.658743 & 0.247299 & 1.095657 & 0.844216 & 0.609186 & 0.289452 \\
std & 0.273256 & 0.181817 & 0.372987 & 0.146058 & 0.285465 & 0.215526 \\
min & 0.060718 & -0.220899 & 0.280160 & 0.324240 & -0.251416 & 0.006841 \\
25% & 0.436387 & 0.111420 & 0.832168 & 0.733311 & 0.410329 & 0.118632 \\
50% & 0.531165 & 0.248167 & 1.036514 & 0.846673 & 0.692208 & 0.227725 \\
75% & 1.000000 & 0.378195 & 1.294111 & 1.000000 & 0.844810 & 0.417192 \\
max & 1.000000 & 0.782498 & 3.774921 & 1.000000 & 0.990848 & 1.655208 \\
\bottomrule
\end{tabular}




vgg16_float32
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 \\
mean & 0.485678 & 0.341951 & 0.991910 & 1.000000 & 1.000000 & -0.000000 \\
std & 0.093280 & 0.227544 & 0.419034 & 0.000000 & 0.000000 & 0.000000 \\
min & 0.127238 & -0.622215 & 0.180092 & 1.000000 & 1.000000 & -0.000000 \\
25% & 0.426187 & 0.195439 & 0.709121 & 1.000000 & 1.000000 & -0.000000 \\
50% & 0.492524 & 0.371122 & 0.909238 & 1.000000 & 1.000000 & -0.000000 \\
75% & 0.552018 & 0.513843 & 1.177109 & 1.000000 & 1.000000 & -0.000000 \\
max & 0.770974 & 0.895454 & 8.020964 & 1.000000 & 1.000000 & -0.000000 \\
\bottomrule
\end{tabular}




vgg16_int16
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 5620.000000 & 5620.000000 & 9997.000000 & 5620.000000 & 5620.000000 \\
mean & 0.703029 & 0.298818 & 1.038948 & 0.926073 & 0.878202 & 0.075705 \\
std & 0.271324 & 0.229068 & 0.421497 & 0.085986 & 0.163040 & 0.099097 \\
min & 0.108765 & -0.659936 & 0.144098 & 0.453949 & -0.168033 & 0.001984 \\
25% & 0.465465 & 0.147435 & 0.750316 & 0.883716 & 0.859944 & 0.023272 \\
50% & 0.580265 & 0.319711 & 0.960146 & 0.934827 & 0.942277 & 0.040194 \\
75% & 1.000000 & 0.471213 & 1.233488 & 1.000000 & 0.973588 & 0.081807 \\
max & 1.000000 & 0.880329 & 4.160475 & 1.000000 & 0.999162 & 0.976284 \\
\bottomrule
\end{tabular}




vgg16_int8
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 5796.000000 & 5796.000000 & 9997.000000 & 5796.000000 & 5796.000000 \\
mean & 0.694217 & 0.300618 & 1.031930 & 0.921470 & 0.875027 & 0.078700 \\
std & 0.269994 & 0.231886 & 0.413547 & 0.087001 & 0.161173 & 0.098861 \\
min & 0.126663 & -0.660357 & 0.246068 & 0.436464 & -0.122313 & 0.002816 \\
25% & 0.462022 & 0.144435 & 0.745350 & 0.876032 & 0.854894 & 0.026646 \\
50% & 0.573997 & 0.322109 & 0.950258 & 0.926177 & 0.935502 & 0.044405 \\
75% & 1.000000 & 0.475795 & 1.226559 & 1.000000 & 0.970413 & 0.085732 \\
max & 1.000000 & 0.882572 & 5.483635 & 1.000000 & 0.998605 & 1.062210 \\
\bottomrule
\end{tabular}




mobilenet_v2_float32
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 \\
mean & 0.506990 & 0.425653 & 0.815148 & 1.000000 & 1.000000 & -0.000000 \\
std & 0.087799 & 0.136404 & 0.304505 & 0.000000 & 0.000000 & 0.000000 \\
min & 0.109385 & -0.141610 & 0.116485 & 1.000000 & 1.000000 & -0.000000 \\
25% & 0.454315 & 0.336234 & 0.604560 & 1.000000 & 1.000000 & -0.000000 \\
50% & 0.512357 & 0.435742 & 0.765390 & 1.000000 & 1.000000 & -0.000000 \\
75% & 0.566191 & 0.521938 & 0.964439 & 1.000000 & 1.000000 & -0.000000 \\
max & 0.818584 & 0.855453 & 3.059321 & 1.000000 & 1.000000 & -0.000000 \\
\bottomrule
\end{tabular}




mobilenet_v2_int16
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 5224.000000 & 5224.000000 & 9997.000000 & 5224.000000 & 5224.000000 \\
mean & 0.741058 & 0.420913 & 0.822031 & 0.939966 & 0.832832 & 0.050732 \\
std & 0.255546 & 0.134097 & 0.306886 & 0.062716 & 0.099606 & 0.028319 \\
min & 0.120815 & -0.177455 & 0.102665 & 0.727333 & 0.117850 & 0.001731 \\
25% & 0.504461 & 0.333386 & 0.613585 & 0.883910 & 0.779970 & 0.032245 \\
50% & 0.642297 & 0.427823 & 0.772302 & 0.952905 & 0.851167 & 0.045837 \\
75% & 1.000000 & 0.515690 & 0.968100 & 1.000000 & 0.900755 & 0.064438 \\
max & 1.000000 & 0.796063 & 2.889664 & 1.000000 & 0.995727 & 0.243900 \\
\bottomrule
\end{tabular}




mobilenet_v2_int8
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 5948.000000 & 5948.000000 & 9997.000000 & 5948.000000 & 5948.000000 \\
mean & 0.704315 & 0.419986 & 0.826103 & 0.916610 & 0.755990 & 0.075911 \\
std & 0.253004 & 0.134457 & 0.302933 & 0.073533 & 0.124729 & 0.036921 \\
min & 0.157504 & -0.224698 & 0.145646 & 0.678546 & 0.039610 & 0.004779 \\
25% & 0.491329 & 0.330994 & 0.617077 & 0.856813 & 0.692287 & 0.050672 \\
50% & 0.586140 & 0.428187 & 0.773586 & 0.892632 & 0.781220 & 0.068472 \\
75% & 1.000000 & 0.513877 & 0.980772 & 1.000000 & 0.846306 & 0.092842 \\
max & 1.000000 & 0.801547 & 2.680040 & 1.000000 & 0.972597 & 0.359297 \\
\bottomrule
\end{tabular}




densenet121_float32
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 \\
mean & 0.473631 & 0.312068 & 0.950308 & 1.000000 & 1.000000 & -0.000000 \\
std & 0.090261 & 0.193525 & 0.363929 & 0.000000 & 0.000000 & 0.000000 \\
min & 0.097835 & -0.407592 & 0.149997 & 1.000000 & 1.000000 & -0.000000 \\
25% & 0.416731 & 0.183146 & 0.699342 & 1.000000 & 1.000000 & -0.000000 \\
50% & 0.478002 & 0.336191 & 0.890006 & 1.000000 & 1.000000 & -0.000000 \\
75% & 0.535702 & 0.454840 & 1.128299 & 1.000000 & 1.000000 & -0.000000 \\
max & 0.794319 & 0.797751 & 4.003530 & 1.000000 & 1.000000 & -0.000000 \\
\bottomrule
\end{tabular}




densenet121_int16
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 5066.000000 & 5066.000000 & 9997.000000 & 5066.000000 & 5066.000000 \\
mean & 0.733487 & 0.316375 & 0.951391 & 0.963963 & 0.895861 & 0.045996 \\
std & 0.270778 & 0.194700 & 0.373049 & 0.068610 & 0.223949 & 0.107059 \\
min & 0.115249 & -0.422766 & 0.158105 & 0.367938 & -0.503911 & 0.000064 \\
25% & 0.477564 & 0.194887 & 0.697762 & 0.961001 & 0.955455 & 0.002447 \\
50% & 0.658067 & 0.340635 & 0.882712 & 0.991111 & 0.986739 & 0.006435 \\
75% & 1.000000 & 0.459653 & 1.124724 & 1.000000 & 0.994786 & 0.020256 \\
max & 1.000000 & 0.805167 & 3.877562 & 1.000000 & 0.999764 & 1.441841 \\
\bottomrule
\end{tabular}




densenet121_int8
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 6831.000000 & 6831.000000 & 9997.000000 & 6831.000000 & 6831.000000 \\
mean & 0.636862 & 0.292665 & 0.969585 & 0.859591 & 0.560015 & 0.183099 \\
std & 0.258487 & 0.197417 & 0.371621 & 0.111467 & 0.264500 & 0.123195 \\
min & 0.047138 & -0.473282 & 0.137050 & 0.384676 & -0.445655 & 0.012126 \\
25% & 0.441149 & 0.161991 & 0.710660 & 0.775632 & 0.392348 & 0.095183 \\
50% & 0.527468 & 0.314763 & 0.907721 & 0.843297 & 0.616309 & 0.156458 \\
75% & 1.000000 & 0.437904 & 1.153218 & 1.000000 & 0.770066 & 0.240550 \\
max & 1.000000 & 0.830373 & 5.009993 & 1.000000 & 0.976997 & 1.890596 \\
\bottomrule
\end{tabular}




efficientnet_b0_float32
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 \\
mean & 0.487290 & 0.335428 & 0.946642 & 1.000000 & 1.000000 & -0.000000 \\
std & 0.085744 & 0.219064 & 0.337599 & 0.000000 & 0.000000 & 0.000000 \\
min & 0.143640 & -0.398698 & 0.214369 & 1.000000 & 1.000000 & -0.000000 \\
25% & 0.429873 & 0.179097 & 0.707670 & 1.000000 & 1.000000 & -0.000000 \\
50% & 0.489671 & 0.350620 & 0.893409 & 1.000000 & 1.000000 & -0.000000 \\
75% & 0.547141 & 0.502931 & 1.129283 & 1.000000 & 1.000000 & -0.000000 \\
max & 0.752009 & 0.880567 & 3.527292 & 1.000000 & 1.000000 & -0.000000 \\
\bottomrule
\end{tabular}




efficientnet_b0_int16
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 5501.000000 & 5501.000000 & 9997.000000 & 5501.000000 & 5501.000000 \\
mean & 0.717329 & 0.322961 & 0.949433 & 0.882805 & 0.751877 & 0.176799 \\
std & 0.263266 & 0.218261 & 0.337877 & 0.114671 & 0.151118 & 0.097683 \\
min & 0.145983 & -0.358215 & 0.213085 & 0.516738 & -0.001751 & 0.003023 \\
25% & 0.479278 & 0.164182 & 0.711575 & 0.786555 & 0.676709 & 0.108308 \\
50% & 0.598545 & 0.339400 & 0.895827 & 0.859536 & 0.787273 & 0.157034 \\
75% & 1.000000 & 0.490425 & 1.125906 & 1.000000 & 0.861707 & 0.221916 \\
max & 1.000000 & 0.869807 & 3.014139 & 1.000000 & 0.997291 & 0.916867 \\
\bottomrule
\end{tabular}




efficientnet_b0_int8
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 5968.000000 & 5968.000000 & 9997.000000 & 5968.000000 & 5968.000000 \\
mean & 0.679024 & 0.270460 & 1.038617 & 0.807113 & 0.463371 & 0.396593 \\
std & 0.271649 & 0.218543 & 0.348283 & 0.167640 & 0.235913 & 0.172532 \\
min & 0.144348 & -0.366774 & 0.301252 & 0.374100 & -0.388341 & 0.074618 \\
25% & 0.445308 & 0.111010 & 0.792819 & 0.666624 & 0.304093 & 0.272828 \\
50% & 0.547153 & 0.274656 & 0.989369 & 0.747027 & 0.489113 & 0.366730 \\
75% & 1.000000 & 0.436001 & 1.230935 & 1.000000 & 0.644943 & 0.489282 \\
max & 1.000000 & 0.850973 & 3.544418 & 1.000000 & 0.930257 & 1.382417 \\
\bottomrule
\end{tabular}




squeeze_float32
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 \\
mean & 0.457971 & 0.259102 & 1.057792 & 1.000000 & 1.000000 & -0.000000 \\
std & 0.090960 & 0.249353 & 0.372985 & 0.000000 & 0.000000 & 0.000000 \\
min & 0.130133 & -0.604362 & 0.248031 & 1.000000 & 1.000000 & -0.000000 \\
25% & 0.397381 & 0.083382 & 0.793282 & 1.000000 & 1.000000 & -0.000000 \\
50% & 0.459116 & 0.274911 & 1.005230 & 1.000000 & 1.000000 & -0.000000 \\
75% & 0.521922 & 0.449726 & 1.254524 & 1.000000 & 1.000000 & -0.000000 \\
max & 0.739649 & 0.904184 & 4.253793 & 1.000000 & 1.000000 & -0.000000 \\
\bottomrule
\end{tabular}




squeeze_int16
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 \\
mean & 0.458115 & 0.258309 & 1.054677 & 0.926879 & 0.915401 & 0.049272 \\
std & 0.091042 & 0.248843 & 0.372738 & 0.094359 & 0.184544 & 0.105078 \\
min & 0.131082 & -0.622311 & 0.250089 & 0.390664 & -0.233049 & 0.000047 \\
25% & 0.397444 & 0.080530 & 0.792381 & 0.918851 & 0.971171 & 0.001235 \\
50% & 0.460339 & 0.276032 & 0.997997 & 0.974814 & 0.995864 & 0.002349 \\
75% & 0.522173 & 0.448734 & 1.247759 & 0.981977 & 0.998213 & 0.025612 \\
max & 0.743208 & 0.920087 & 4.304972 & 0.997299 & 0.999922 & 1.427420 \\
\bottomrule
\end{tabular}




squeeze_int8
\begin{tabular}{lrrrrrr}
\toprule
 & similarity_gt & cc_gt & kldiv_gt & similarity_f32 & cc_f32 & kldiv_f32 \\
\midrule
count & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 & 9997.000000 \\
mean & 0.457641 & 0.257012 & 1.054828 & 0.898916 & 0.893003 & 0.064612 \\
std & 0.091001 & 0.249232 & 0.370065 & 0.089482 & 0.196094 & 0.111240 \\
min & 0.133798 & -0.614733 & 0.260206 & 0.386146 & -0.382029 & 0.001741 \\
25% & 0.398356 & 0.079946 & 0.791966 & 0.875367 & 0.928302 & 0.008538 \\
50% & 0.459115 & 0.274197 & 1.002878 & 0.942433 & 0.980349 & 0.014130 \\
75% & 0.521444 & 0.446986 & 1.252932 & 0.954084 & 0.990077 & 0.060426 \\
max & 0.738749 & 0.920709 & 4.653049 & 0.978604 & 0.999282 & 1.357594 \\
\bottomrule
\end{tabular}






==> sizes.txt <==

vgg-16 138,357,544
resnet50  25,557,032
densenet 7,564,356
Efficient 5,288,548
mobilenet_v2 3,504,872
squeezenet1_0 1,248,424


